mpbn: a simple tool for efficient edition and analysis of elementary properties of Boolean networks

The tool mpbn offers a Python programming interface for an easy interactive editing of Boolean networks and the efficient computation of elementary properties of their dynamics, including fixed points, trap spaces, and reachability properties under the Most Permissive update mode. Relying on Answer-Set Programming logical framework, we show that mpbn is scalable to models with several thousands of nodes and is one of the best-performing tool for computing minimal and maximal trap spaces of Boolean networks, a key feature for understanding and controling their stable behaviors. The tool is available at https://github.com/bnediction/mpbn.

==> results/fix-aggregated/random-mpbn-1.6.tsv <==
time completed
0.01 0
0.2824375629425049 1
0.2838327551726252 2
0.29090428608469665 3
0.3040122950915247 4
0.31285211397334933 5
0.3132363921031356 6
0.3137259331997484 7
0.31688199401833117 8
0.3281585241202265 9
0.3324770221952349 10
0.3345050369389355 11
0.33459598384797573 12
0.33495034580118954 13
0.3367699249647558 14
0.3369711800478399 15
0.3378133161459118 16
0.33983439509756863 17
0.3405127020087093 18
0.34457660000771284 19
0.3449823178816587 20
0.3456173299346119 21
0.3457472661975771 22
0.34608445898629725 23
0.347182973055169 24
0.3499562710057944 25
0.3507843459956348 26
0.3528964670840651 27
0.3542286360170692 28
0.35646900488063693 29
0.35816492210142314 30
0.35821691690944135 31
0.3631444680504501 32
0.3643222281243652 33
0.3644949800800532 34
0.364568242803216 35
0.3665217189118266 36
0.3668390011880547 37
0.37311365408822894 38
0.3780314540490508 39
0.3870148560963571 40
0.3897349110338837 41
0.3932878349442035 42
0.3943838782142848 43
0.39513852819800377 44
0.39934047195129097 45
0.3996747590135783 46
0.39998734509572387 47
0.4012675320263952 48
0.4013232251163572 49
0.4084073400590569 50
0.4106398671865463 51
0.4139535170979798 52
0.4207421620376408 53
0.4207921288907528 54
0.42170480522327125 55
0.42416253313422203 56
0.42430611490271986 57
0.4245594230014831 58
0.4254845438990742 59
0.4279763519298285 60
0.42807539110071957 61
0.4287860069889575 62
0.4293614849448204 63
0.42999098589643836 64
0.43013958004303277 65
0.4313425440341234 66
0.4323144690133631 67
0.4325526168104261 68
0.43291493388824165 69
0.43395267403684556 70
0.43435183819383383 71
0.43661147099919617 72
0.4368020810652524 73
0.4376316759735346 74
0.43837451306171715 75
0.4384531939867884 76
0.4387743950355798 77
0.439049385022372 78
0.4400327450130135 79
0.44103496917523444 80
0.44224998797290027 81
0.44293680787086487 82
0.443565929075703 83
0.4477058120537549 84
0.4477899170015007 85
0.448968926910311 86
0.4508107390720397 87
0.45117801195010543 88
0.4516992860008031 89
0.45177022786810994 90
0.4518196890130639 91
0.45337849482893944 92
0.4624912580475211 93
0.4625302499625832 94
0.46618808107450604 95
0.46976679493673146 96
0.47264505084604025 97
0.4753382499329746 98
0.479342320933938 99
0.4881186671555042 100
0.5015572200063616 101
0.7121817320585251 102
0.7279733289033175 103
0.9438184080645442 104
1.8570634711068124 105
2.198634947882965 106
2.277125116204843 107
2.7198782509658486 108
9.69835226610303 109
9.869026797823608 110
10.690877778921276 111
14.143305693985894 112
32.86635474907234 113
35.11161521100439 114
36.8463388690725 115
36.8641133250203 116
113.70879685808904 117
173.2550221090205 118
235.68161755497567 119
253.18453626381233 120
3600 120


==> results/fix-aggregated/random-mpbn-3.2.tsv <==
time completed
0.01 0
0.27882978110574186 1
0.2840154820587486 2
0.29467348707839847 3
0.3073638759087771 4
0.3079659319482744 5
0.3106583091430366 6
0.3111289828084409 7
0.3174468281213194 8
0.3209466759581119 9
0.33045237394981086 10
0.33394817588850856 11
0.3343726119492203 12
0.33648137212730944 13
0.3376300248783082 14
0.33771230187267065 15
0.3378032159525901 16
0.33936028205789626 17
0.3403439740650356 18
0.3428795088548213 19
0.3433922149706632 20
0.3449395368807018 21
0.34497423004359007 22
0.3455382310785353 23
0.3460452388972044 24
0.34878736711107194 25
0.35047435900196433 26
0.3523363620042801 27
0.35557033587247133 28
0.35730223008431494 29
0.3574194870889187 30
0.35838097985833883 31
0.3604750200174749 32
0.3606822828296572 33
0.36085679195821285 34
0.3615466949995607 35
0.36155754909850657 36
0.36341931601054966 37
0.37437529489398 38
0.378930589184165 39
0.38655757810920477 40
0.39071247703395784 41
0.3919987939298153 42
0.39381338097155094 43
0.3946029720827937 44
0.39656472601927817 45
0.3992122949566692 46
0.3997552839573473 47
0.4005496851168573 48
0.4055412579327822 49
0.40778702194802463 50
0.4111299919895828 51
0.4133184610400349 52
0.4181542459409684 53
0.42180930101312697 54
0.4241446650121361 55
0.4258410111069679 56
0.4313826630823314 57
0.4314698129892349 58
0.43171024485491216 59
0.4317997810430825 60
0.43257230799645185 61
0.43267513788305223 62
0.4328420169185847 63
0.43312704795971513 64
0.43329607998020947 65
0.43348243995569646 66
0.4339080830104649 67
0.4339895590674132 68
0.4342584239784628 69
0.43519762507639825 70
0.43535870709456503 71
0.4355849679559469 72
0.43618422094732523 73
0.43649427709169686 74
0.43709306698292494 75
0.43741529411636293 76
0.43839599494822323 77
0.4394927390385419 78
0.4400179721415043 79
0.440580515190959 80
0.44058894412592053 81
0.4453781461343169 82
0.4459074118640274 83
0.44681874313391745 84
0.4477487290278077 85
0.4486615399364382 86
0.4487175929825753 87
0.44894776097498834 88
0.4492134158499539 89
0.44927185704000294 90
0.4497053411323577 91
0.4512172001414001 92
0.4514904720708728 93
0.4540628830436617 94
0.4557417400646955 95
0.46312134782783687 96
0.4660271848551929 97
0.4660441898740828 98
0.46741513698361814 99
0.47002658317796886 100
0.47468882519751787 101
0.4767697979696095 102
0.4850331249181181 103
0.49814806901849806 104
1.0945520759560168 105
1.096092568943277 106
1.1501059290021658 107
1.2573966539930552 108
5.523368920199573 109
5.89299557893537 110
5.923174645053223 111
6.015089042019099 112
23.11085109389387 113
23.50689849909395 114
24.453359802952036 115
24.64780740090646 116
84.89445557096042 117
85.11929198005237 118
87.59317751298659 119
87.82538603805006 120
484.6979066920467 121
491.26237388094887 122
505.62823304417543 123
508.79843593598343 124
2554.7897554589435 125
2566.2571756530087 126
2612.270021712873 127
2656.8043194760103 128
3600 128


==> results/fix-aggregated/random-pyboolnet.tsv <==
time completed
0.01 0
3600 0


==> results/fix-aggregated/random-trapmvn.tsv <==
time completed
0.01 0
0.7333339219912887 1
0.8255642969161272 2
0.8454965280834585 3
1.1024378610309213 4
1.1365914749912918 5
1.1403559669852257 6
1.3464843288529664 7
1.391188502078876 8
1.4677879500668496 9
1.6777233679313213 10
1.8062956628855318 11
1.890533769968897 12
1.9442027939949185 13
1.9692682870663702 14
2.0150021659210324 15
2.0435441699810326 16
2.053184194955975 17
2.058730510994792 18
2.0756874189246446 19
2.1051267629954964 20
2.1455350001342595 21
2.148319236934185 22
2.20258363801986 23
2.3422277569770813 24
2.380987125914544 25
2.4503407469019294 26
2.4573272860143334 27
2.484810983063653 28
2.583915133960545 29
2.610739682102576 30
2.7581069411244243 31
2.7794477329589427 32
2.8050141111016273 33
2.8499450490344316 34
2.8959977019112557 35
3.247451819013804 36
3.516580848954618 37
3.5529742890503258 38
3.590784871019423 39
3.616330541903153 40
3.816834026016295 41
4.0648308449890465 42
4.709066655021161 43
5.101006828946993 44
5.59166049095802 45
5.75759995309636 46
5.928768910001963 47
6.143148079980165 48
6.2161280401051044 49
6.470426030922681 50
6.514002657029778 51
6.575763245811686 52
6.989614228950813 53
7.115138710942119 54
7.3125633229501545 55
7.605058212066069 56
7.637179713929072 57
8.002557198982686 58
8.147173112956807 59
8.153012434951961 60
8.199722439050674 61
8.55663022887893 62
9.19559536408633 63
10.06006539799273 64
10.4478600458242 65
10.691122219897807 66
11.025284331990406 67
11.1298311681021 68
11.152528224978596 69
11.300007537007332 70
11.979859005194157 71
12.777487310115248 72
12.948129668133333 73
12.973962354939431 74
14.099463053047657 75
14.172613064059988 76
14.224180761026219 77
14.409997375914827 78
14.573016081005335 79
14.826781735988334 80
15.268710548989475 81
15.877350095892325 82
16.320148509927094 83
17.046098181977868 84
19.3645064861048 85
19.482738226884976 86
20.42842609807849 87
21.423200000077486 88
21.60015908209607 89
23.393489634152502 90
23.663550439989194 91
23.974665374029428 92
24.406826841877773 93
25.481767220189795 94
29.516649920959026 95
30.371251708827913 96
31.38696522405371 97
31.96119119809009 98
34.651059235911816 99
34.80023678392172 100
35.03868131595664 101
36.302731910021976 102
37.33891845890321 103
38.47733427397907 104
39.139086859999225 105
43.78669271618128 106
47.37147630006075 107
58.222882146947086 108
63.30680890707299 109
66.31719176797196 110
79.59986754390411 111
90.00441635493189 112
93.0721963730175 113
106.01007008296438 114
245.8062009171117 115
295.599526564125 116
338.5933360741474 117
444.585486483993 118
603.1910756491125 119
737.8474798561074 120
1841.4992968691513 121
2739.8449602569453 122
3600 122


==> results/fix-aggregated/real-mpbn-1.6.tsv <==
time completed
0.01 0
0.004308708943426609 1
0.004404759034514427 2
0.004584090085700154 3
0.004695262992754579 4
0.0046990299597382545 5
0.005157961044460535 6
0.0053756460547447205 7
0.005653067026287317 8
0.005859669065102935 9
0.005959441885352135 10
0.006258204812183976 11
0.006426210980862379 12
0.0065650909673422575 13
0.006578850094228983 14
0.006637812126427889 15
0.0066913890186697245 16
0.006718766875565052 17
0.006723335012793541 18
0.006773083005100489 19
0.006828245939686894 20
0.0068429880775511265 21
0.006860858993604779 22
0.006882065907120705 23
0.007027840940281749 24
0.0072199138812720776 25
0.007350361905992031 26
0.007390444865450263 27
0.007404319941997528 28
0.007530479924753308 29
0.00767827988602221 30
0.007900479016825557 31
0.00826354487799108 32
0.008399272104725242 33
0.008427764987573028 34
0.00845157797448337 35
0.008587284944951534 36
0.0087302690371871 37
0.008882798021659255 38
0.009726272197440267 39
0.009793820092454553 40
0.009829238057136536 41
0.009870516136288643 42
0.009894627844914794 43
0.01030015992000699 44
0.010373179102316499 45
0.010462324135005474 46
0.010522088035941124 47
0.010882696136832237 48
0.011005307082086802 49
0.011032395996153355 50
0.011044251034036279 51
0.011090019950643182 52
0.011164009803906083 53
0.01163780502974987 54
0.01176985795609653 55
0.011925589991733432 56
0.012074467958882451 57
0.012201945064589381 58
0.012492929119616747 59
0.012801683973520994 60
0.012854066910222173 61
0.013203872134909034 62
0.013289327966049314 63
0.013966073980554938 64
0.014008547877892852 65
0.014772867085412145 66
0.015288295922800899 67
0.01579478499479592 68
0.015867904061451554 69
0.01588157517835498 70
0.01612606691196561 71
0.0169023210182786 72
0.017395706148818135 73
0.01756536914035678 74
0.018152639968320727 75
0.01843329006806016 76
0.01893786690197885 77
0.01903621689416468 78
0.01997348084114492 79
0.020314941881224513 80
0.020506087923422456 81
0.021163902012631297 82
0.022494010161608458 83
0.024323171004652977 84
0.02506997506134212 85
0.02763778204098344 86
0.028203058056533337 87
0.028992759995162487 88
0.029696753015741706 89
0.02970296796411276 90
0.03317531989887357 91
0.03418163093738258 92
0.035536411916837096 93
0.03686044900678098 94
0.04230570397339761 95
0.043514031916856766 96
0.04406756698153913 97
0.04632828291505575 98
0.05128677701577544 99
0.05294162011705339 100
0.054827847983688116 101
0.05679505504667759 102
0.05926039908081293 103
0.07680437690578401 104
0.7387300780974329 105
0.8926487569697201 106
1.435110114980489 107
4.697616311023012 108
3600 108


==> results/fix-aggregated/real-mpbn-3.2.tsv <==
time completed
0.01 0
0.004149529151618481 1
0.004248265875503421 2
0.00425870786421001 3
0.004415486007928848 4
0.004640391794964671 5
0.0046958900056779385 6
0.004713607020676136 7
0.004749075043946505 8
0.004820592002943158 9
0.004869329044595361 10
0.004881574073806405 11
0.004921138985082507 12
0.005000303965061903 13
0.005377724999561906 14
0.005547442939132452 15
0.005676425993442535 16
0.005793473916128278 17
0.005797867197543383 18
0.006197595037519932 19
0.00628068414516747 20
0.006313638063147664 21
0.006329137831926346 22
0.006390347145497799 23
0.006555657833814621 24
0.006619270890951157 25
0.006660889135673642 26
0.00666329893283546 27
0.0067472930531948805 28
0.006766420090571046 29
0.006806909805163741 30
0.006885637994855642 31
0.00692649488337338 32
0.006930558010935783 33
0.006994127994403243 34
0.007039186079055071 35
0.0070439770352095366 36
0.0070661448407918215 37
0.0070781109388917685 38
0.007128195837140083 39
0.007176189916208386 40
0.007250722963362932 41
0.007251236122101545 42
0.00732183107174933 43
0.007334168069064617 44
0.007348158862441778 45
0.007370651001110673 46
0.00741923600435257 47
0.007618712959811091 48
0.007663295837119222 49
0.007716709980741143 50
0.007783178007230163 51
0.008053503930568695 52
0.008064163848757744 53
0.008127067005261779 54
0.008249646052718163 55
0.008326578885316849 56
0.008379893144592643 57
0.008437008131295443 58
0.008440593956038356 59
0.008468450047075748 60
0.008477223105728626 61
0.008488562889397144 62
0.008785140002146363 63
0.008899380918592215 64
0.008911126060411334 65
0.008925616042688489 66
0.008976205019280314 67
0.008993195137009025 68
0.009019410004839301 69
0.009226276073604822 70
0.009365782840177417 71
0.009429418947547674 72
0.009508536895737052 73
0.009569298010319471 74
0.009636871982365847 75
0.009777647908776999 76
0.00981443701311946 77
0.009855900192633271 78
0.009863256011158228 79
0.009910045890137553 80
0.009920645970851183 81
0.009930888889357448 82
0.010001324117183685 83
0.010027409065514803 84
0.010128475027158856 85
0.010162852006033063 86
0.010207646060734987 87
0.010250282939523458 88
0.010304872877895832 89
0.010458417935296893 90
0.010509655112400651 91
0.01069242600351572 92
0.010846372926607728 93
0.010857379995286465 94
0.011081459000706673 95
0.011110920924693346 96
0.011182203888893127 97
0.011202748166397214 98
0.011233808007091284 99
0.011317753000184894 100
0.011351492023095489 101
0.011352370958775282 102
0.011462287977337837 103
0.01172863901592791 104
0.011761231115087867 105
0.011806471971794963 106
0.011887840926647186 107
0.012018735986202955 108
0.012023330898955464 109
0.012495057890191674 110
0.012581940041854978 111
0.012613654136657715 112
0.01262591895647347 113
0.012831763830035925 114
0.012945125112310052 115
0.013108809944242239 116
0.013172990875318646 117
0.013306220062077045 118
0.013336812844499946 119
0.013467258075252175 120
0.013812429970130324 121
0.013860588893294334 122
0.014123095199465752 123
0.014449265087023377 124
0.014482686063274741 125
0.014616010943427682 126
0.014622478978708386 127
0.01476640603505075 128
0.015406490070745349 129
0.015430482104420662 130
0.015469877980649471 131
0.015636140946298838 132
0.01589682186022401 133
0.015905023086816072 134
0.01622090395539999 135
0.016338496934622526 136
0.01686855684965849 137
0.01698648021556437 138
0.01709588197991252 139
0.017190430080518126 140
0.017393124056980014 141
0.017447929829359055 142
0.01770969689823687 143
0.017718139104545116 144
0.017962035024538636 145
0.018258685944601893 146
0.01841657911427319 147
0.018679919885471463 148
0.018747274996712804 149
0.018808776047080755 150
0.01895065000280738 151
0.019158184062689543 152
0.019277777057141066 153
0.019338292069733143 154
0.019350133137777448 155
0.01992352702654898 156
0.020488909911364317 157
0.020511253969743848 158
0.020674406085163355 159
0.021040592109784484 160
0.021126207895576954 161
0.02139512589201331 162
0.022514577955007553 163
0.022974534891545773 164
0.02320206700824201 165
0.02329936600290239 166
0.023857434978708625 167
0.02473173290491104 168
0.02484644018113613 169
0.024886314989998937 170
0.02496327692642808 171
0.026778453029692173 172
0.027360724983736873 173
0.027838153997436166 174
0.027994243893772364 175
0.02824745117686689 176
0.028977060923352838 177
0.02950891386717558 178
0.02952945907600224 179
0.029801429016515613 180
0.030194238992407918 181
0.032563009997829795 182
0.03299152082763612 183
0.03321698913350701 184
0.033673628931865096 185
0.034685790073126554 186
0.0353550489526242 187
0.03545595007017255 188
0.03550385287962854 189
0.03606671001762152 190
0.036123794969171286 191
0.03663061303086579 192
0.03820745903067291 193
0.0384448419790715 194
0.03905740496702492 195
0.03951008804142475 196
0.04164287284947932 197
0.04392371093854308 198
0.04461426893249154 199
0.04465765110217035 200
0.04600837896578014 201
0.04833196196705103 202
0.05184582504443824 203
0.05259768106043339 204
0.05435384390875697 205
0.05597050697542727 206
0.05642692605033517 207
0.05951334210112691 208
0.06371764908544719 209
0.0637226679828018 210
0.06372554413974285 211
0.07205068203620613 212
0.07660100399516523 213
0.07705903891474009 214
0.07990429806523025 215
0.10748488106764853 216
0.1142711581196636 217
0.12282007001340389 218
0.12314742407761514 219
0.12561074597761035 220
0.1312442161142826 221
0.19033331703394651 222
0.2185144720133394 223
0.3306390300858766 224
0.5584199370350689 225
0.7534021509345621 226
0.8391810830216855 227
0.8840165860019624 228
0.9239236691500992 229
1.5039839029777795 230
3.210522470995784 231
4.682460602838546 232
5.956094515975565 233
6.260627308860421 234
6.3323964609298855 235
3600 235


==> results/fix-aggregated/real-pyboolnet.tsv <==
time completed
0.01 0
0.007741580251604319 1
0.008574119303375483 2
0.00961676612496376 3
0.010149787645787 4
0.010333538986742496 5
0.010707644745707512 6
0.010896581690758467 7
0.011189760640263557 8
0.011555912904441357 9
0.011732618324458599 10
0.011848070193082094 11
0.011913052294403315 12
0.012206858955323696 13
0.012250696774572134 14
0.012613472063094378 15
0.012639041058719158 16
0.012693074066191912 17
0.012909226585179567 18
0.012935897801071405 19
0.013320730067789555 20
0.013350943103432655 21
0.013554096221923828 22
0.013807591050863266 23
0.013884087093174458 24
0.014594980981200933 25
0.015109671745449305 26
0.015178725123405457 27
0.015223063062876463 28
0.01581215998157859 29
0.01595761114731431 30
0.018343886826187372 31
0.01852905424311757 32
0.018892947118729353 33
0.019077955279499292 34
0.019211287144571543 35
0.020080256275832653 36
0.020096637774258852 37
0.0201580123975873 38
0.020266004372388124 39
0.020322104915976524 40
0.021492342930287123 41
0.021621708292514086 42
0.021631216164678335 43
0.02175253489986062 44
0.021790364291518927 45
0.02217457676306367 46
0.02348013874143362 47
0.02420571632683277 48
0.025143396109342575 49
0.025778877083212137 50
0.025949439965188503 51
0.026362399104982615 52
0.02636383194476366 53
0.026488475035876036 54
0.027420442085713148 55
0.027884420938789845 56
0.028206320945173502 57
0.028499240055680275 58
0.028732582926750183 59
0.03128959611058235 60
0.031585260294377804 61
0.03191260201856494 62
0.03256003884598613 63
0.03460367303341627 64
0.03479614295065403 65
0.035001295153051615 66
0.03542770491912961 67
0.03653242718428373 68
0.03699752734974027 69
0.041184880305081606 70
0.041439556051045656 71
0.04422332625836134 72
0.044590349309146404 73
0.04585008975118399 74
0.04852311313152313 75
0.04884184570983052 76
0.05128911416977644 77
0.05300246411934495 78
0.053703985176980495 79
0.05426213797181845 80
0.0551749961450696 81
0.06042399303987622 82
0.06047708308324218 83
0.06175442971289158 84
0.06178991915658116 85
0.06365298992022872 86
0.06513426313176751 87
0.06640173029154539 88
0.06785116903483868 89
0.0681734150275588 90
0.06935143610462546 91
0.0695836660452187 92
0.0728957299143076 93
0.07438659435138106 94
0.07537979958578944 95
0.10192538797855377 96
0.10336191393435001 97
0.1054459260776639 98
0.10554335499182343 99
0.10881912568584085 100
0.1148514999076724 101
0.11946952203288674 102
0.12029382307082415 103
0.1281199639197439 104
0.14370904816314578 105
0.14644598960876465 106
0.1470744670368731 107
0.15436264127492905 108
0.16485978104174137 109
0.16596667561680079 110
0.16717853490263224 111
0.16854581516236067 112
0.18068583263084292 113
0.1850118488073349 114
0.18722111778333783 115
0.19547031493857503 116
0.19562446884810925 117
0.1981243770569563 118
0.20037364773452282 119
0.20305125787854195 120
0.2035958650521934 121
0.2103853691369295 122
0.21856526006013155 123
0.22489572875201702 124
0.23835756722837687 125
0.24022780219092965 126
0.24678031215444207 127
0.25260192109271884 128
0.3009553677402437 129
0.3303779442794621 130
0.3329540630802512 131
0.34073957381770015 132
0.37754461681470275 133
0.38964416505768895 134
0.39360756799578667 135
0.40518568363040686 136
0.41841746494174004 137
0.4245776697061956 138
0.4249917841516435 139
0.44385739509016275 140
0.44882299238815904 141
0.46106772078201175 142
0.503541408572346 143
0.5060260356403887 144
0.6037261541932821 145
0.6149752805940807 146
0.6149949859827757 147
0.6438623918220401 148
0.6509514800272882 149
0.6518050292506814 150
0.6884294981136918 151
0.7109290868975222 152
0.8183095939457417 153
0.9517469578422606 154
0.9533757888711989 155
1.0057313977740705 156
1.1613799617625773 157
1.4036446972750127 158
1.463512059301138 159
1.5276377773843706 160
1.6374928117729723 161
1.6899833669885993 162
1.7179719689302146 163
1.7859751600772142 164
1.874162598978728 165
1.9128048503771424 166
1.9915929860435426 167
2.0761335897259414 168
2.1116598611697555 169
2.4251162097789347 170
2.4341970798559487 171
2.488654240965843 172
2.4941452657803893 173
2.521673945710063 174
2.5655945031903684 175
2.5989822088740766 176
2.6688531590625644 177
2.7241255720146 178
3.188802694901824 179
3.192294833250344 180
3.2467455193400383 181
3.348589391913265 182
3.402301389258355 183
5.536668175831437 184
5.56274298299104 185
5.6268470282666385 186
7.285558931063861 187
7.599444967228919 188
8.162904563825577 189
8.948444073088467 190
10.50604486418888 191
11.102806533919647 192
11.621714176144451 193
13.03808232001029 194
14.460214214865118 195
15.641289468156174 196
45.29345823964104 197
82.67432891111821 198
87.52277565607801 199
95.02591070206836 200
103.60414700070396 201
153.6061312528327 202
181.32572013605386 203
194.29264742601663 204
209.12797318957746 205
252.60005107009783 206
301.4892823724076 207
311.41636594501324 208
429.97265410399996 209
540.9275544572156 210
2010.073481563013 211
2170.6393147390336 212
3600 212


==> results/fix-aggregated/real-trapmvn.tsv <==
time completed
0.01 0
0.0023025809787213802 1
0.0024269521236419678 2
0.002443132922053337 3
0.002482570940628648 4
0.002636285964399576 5
0.0026594640221446753 6
0.002846274059265852 7
0.0028739161789417267 8
0.0031501089688390493 9
0.003154308069497347 10
0.0036115150433033705 11
0.003630158957093954 12
0.0036466079764068127 13
0.00406242604367435 14
0.004138980992138386 15
0.004301395965740085 16
0.0045271029230207205 17
0.004758930066600442 18
0.0049903669860213995 19
0.005028618965297937 20
0.0051777909975498915 21
0.005233824020251632 22
0.005241318140178919 23
0.005255332915112376 24
0.005293377907946706 25
0.005305432016029954 26
0.00532039487734437 27
0.005439541069790721 28
0.005505511071532965 29
0.005558809963986278 30
0.005576516967266798 31
0.005645231110975146 32
0.005856031086295843 33
0.005856781965121627 34
0.006005601026117802 35
0.006108009954914451 36
0.006299684988334775 37
0.006338994950056076 38
0.006412943825125694 39
0.0064990820828825235 40
0.0065854680724442005 41
0.006734462920576334 42
0.006816679844632745 43
0.006841333815827966 44
0.0068857138976454735 45
0.0072412951849401 46
0.0072675279807299376 47
0.007289736997336149 48
0.007297494914382696 49
0.00734475813806057 50
0.007356531918048859 51
0.007357956143096089 52
0.007499461993575096 53
0.0075810691341757774 54
0.007629359140992165 55
0.007648217957466841 56
0.007797494996339083 57
0.007938866969197989 58
0.007962788920849562 59
0.00809582811780274 60
0.00816136202774942 61
0.008171048015356064 62
0.008174242917448282 63
0.008192457957193255 64
0.008327386109158397 65
0.008440013974905014 66
0.008476328803226352 67
0.008561325026676059 68
0.008655608166009188 69
0.00865972600877285 70
0.008765802020207047 71
0.00880900607444346 72
0.008840498980134726 73
0.009086164878681302 74
0.009184500901028514 75
0.009286643005907536 76
0.009493078105151653 77
0.009619347983971238 78
0.009688687976449728 79
0.009792011929675937 80
0.009831969859078526 81
0.009924573823809624 82
0.010293176164850593 83
0.010343556059524417 84
0.01036810502409935 85
0.01041039708070457 86
0.01073338813148439 87
0.01085938117466867 88
0.011364612029865384 89
0.011759323999285698 90
0.01186919305473566 91
0.011929049156606197 92
0.01195583795197308 93
0.012148812180384994 94
0.012437399011105299 95
0.012469788081943989 96
0.01273384690284729 97
0.013097820803523064 98
0.013251773081719875 99
0.013285554014146328 100
0.013286617817357183 101
0.013664628146216273 102
0.01377818500623107 103
0.01378324395045638 104
0.013783995993435383 105
0.01390500902198255 106
0.013959948904812336 107
0.014582081930711865 108
0.014921579044312239 109
0.014959911815822124 110
0.015149764018133283 111
0.015396828996017575 112
0.015557606937363744 113
0.015680324053391814 114
0.015871305018663406 115
0.015871821902692318 116
0.01610301691107452 117
0.016246207058429718 118
0.016257723094895482 119
0.016294552944600582 120
0.01671351515688002 121
0.016737212194129825 122
0.016772323986515403 123
0.016860336996614933 124
0.017664547078311443 125
0.017878958024084568 126
0.018044159980490804 127
0.018219817895442247 128
0.018735568970441818 129
0.01897344016470015 130
0.019015835132449865 131
0.019242303911596537 132
0.0193999451585114 133
0.019440295174717903 134
0.019783862866461277 135
0.01990050100721419 136
0.0199915689881891 137
0.020027867052704096 138
0.020029857056215405 139
0.020121438894420862 140
0.02143848198466003 141
0.021526691038161516 142
0.021593938814476132 143
0.021692800102755427 144
0.021742713870480657 145
0.021841844078153372 146
0.023704049875959754 147
0.023979395162314177 148
0.025046718074008822 149
0.02544809482060373 150
0.02553164609707892 151
0.0255954519379884 152
0.026111753890290856 153
0.026979595189914107 154
0.02721693180501461 155
0.027254336047917604 156
0.02826465805992484 157
0.028328686021268368 158
0.02875401615165174 159
0.029138321988284588 160
0.0291724088601768 161
0.029742727056145668 162
0.030018226942047477 163
0.030095644993707538 164
0.030598806915804744 165
0.032104616984725 166
0.03288005292415619 167
0.03361441008746624 168
0.035328310914337635 169
0.0357871619053185 170
0.03613767493516207 171
0.03708811290562153 172
0.03709189989604056 173
0.037974833976477385 174
0.0415323399938643 175
0.042548832949250937 176
0.04268403397873044 177
0.043882961152121425 178
0.04434610391035676 179
0.044353153090924025 180
0.04445091285742819 181
0.04515934316441417 182
0.04635038995184004 183
0.046745277009904385 184
0.04851942718960345 185
0.048609127989038825 186
0.049568873131647706 187
0.050068512093275785 188
0.05012499890290201 189
0.051599886966869235 190
0.05411251191981137 191
0.05724904895760119 192
0.057921699015423656 193
0.06026658206246793 194
0.07170824194326997 195
0.07214227807708085 196
0.07346716313622892 197
0.0749173709191382 198
0.07969521195627749 199
0.08174709905870259 200
0.08482707687653601 201
0.09274508408270776 202
0.09336620708927512 203
0.09375577187165618 204
0.09871095209382474 205
0.1000856279861182 206
0.10589670878835022 207
0.10930888005532324 208
0.11009283014573157 209
0.11203703912906349 210
0.11543144192546606 211
0.12497977400198579 212
0.15314437402412295 213
0.15719492081552744 214
0.16790355602279305 215
0.17923202901147306 216
0.2048429111018777 217
0.26752219698391855 218
0.3067497368901968 219
0.3101342679001391 220
0.43125826912000775 221
0.45257409708574414 222
0.5948139419779181 223
1.8803734090179205 224
2.3179234040435404 225
3.1391265790443867 226
5.226503319106996 227
18.206259936094284 228
18.443278911989182 229
22.83429233217612 230
25.125267201801762 231
25.205099124927074 232
28.656959382118657 233
41.056515246164054 234
3600 234


==> results/max-aggregated/random-mpbn-1.6.tsv <==
time completed
0.01 0
0.1906499438919127 1
0.19554223283194005 2
0.19942857790738344 3
0.21208122791722417 4
0.22099862690083683 5
0.2211639799643308 6
0.2296945690177381 7
0.2301445088814944 8
0.24159765988588333 9
0.24778517498634756 10
0.2482484879437834 11
0.24890156788751483 12
0.24898365512490273 13
0.24918359820730984 14
0.25160111603327096 15
0.252433325862512 16
0.252435629023239 17
0.2525413818657398 18
0.25281531596556306 19
0.2532089240849018 20
0.25385266495868564 21
0.2555315550416708 22
0.25604433892294765 23
0.25605912506580353 24
0.2590780770406127 25
0.2620504980441183 26
0.2627114679198712 27
0.26305543701164424 28
0.2639238538686186 29
0.2639453529845923 30
0.26814925111830235 31
0.2681643629912287 32
0.26919139199890196 33
0.2701431130990386 34
0.2724909770768136 35
0.27822948689572513 36
0.28037594188936055 37
0.2809042949229479 38
0.2885653169360012 39
0.29565508593805134 40
0.29603519896045327 41
0.29689681995660067 42
0.2999190699774772 43
0.30321408598683774 44
0.3048966678325087 45
0.3057778440415859 46
0.3059313369449228 47
0.31150316586717963 48
0.31167458510026336 49
0.3146632860880345 50
0.3194844159297645 51
0.32011417485773563 52
0.32053746096789837 53
0.3316960821393877 54
0.3336056510452181 55
0.3343661669641733 56
0.3359001250937581 57
0.33613621606491506 58
0.3365716489497572 59
0.3368869659025222 60
0.3369254460558295 61
0.3372671699617058 62
0.33786261989735067 63
0.3382209378760308 64
0.33838038006797433 65
0.33864381606690586 66
0.3386821758467704 67
0.33904295810498297 68
0.3391382039990276 69
0.33933793008327484 70
0.3401500270701945 71
0.34023367310874164 72
0.3409706479869783 73
0.34124603192321956 74
0.34126670006662607 75
0.3416562608908862 76
0.34261221811175346 77
0.3427134910598397 78
0.3436575799714774 79
0.3438171891029924 80
0.3440536910202354 81
0.3459659880027175 82
0.34739669505506754 83
0.35072178300470114 84
0.3521242330316454 85
0.3526705289259553 86
0.35661504906602204 87
0.35765105998143554 88
0.3578400320839137 89
0.35840340703725815 90
0.3591426960192621 91
0.3610863338690251 92
0.3646954810246825 93
0.372146480018273 94
0.3756916730199009 95
0.378384763142094 96
0.38050287193618715 97
0.3808847679756582 98
0.3815256559755653 99
0.4011387119535357 100
0.45889494521543384 101
0.5561764189042151 102
0.5865178611129522 103
0.6378432230558246 104
0.8930907871108502 105
1.2879534810781479 106
1.5555329890921712 107
1.6068289049435407 108
3.4264917748514563 109
4.455075969919562 110
5.193396863993257 111
5.448753212112933 112
7.288127077044919 113
8.622875950997695 114
9.926392714958638 115
12.587879595113918 116
19.298637182917446 117
22.321326229022816 118
26.314542284002528 119
29.993190640117973 120
73.48250648588873 121
83.5927276739385 122
85.08125395094976 123
91.19767534080893 124
182.22768773091957 125
212.7337893738877 126
214.29433963401243 127
226.36956619191915 128
3600 128


==> results/max-aggregated/random-mpbn-3.2.tsv <==
time completed
0.01 0
0.19512119400314987 1
0.19553664093837142 2
0.20038921991363168 3
0.2175478800199926 4
0.21931300614960492 5
0.22229272709228098 6
0.22852934594266117 7
0.2286403498146683 8
0.24283421295695007 9
0.24746408686041832 10
0.24805373698472977 11
0.24994517117738724 12
0.25002912315540016 13
0.2505941027775407 14
0.25104061607271433 15
0.2512247699778527 16
0.2518956121057272 17
0.2520757659804076 18
0.25261329812929034 19
0.2540621538646519 20
0.2553429158870131 21
0.25553250103257596 22
0.25633893394842744 23
0.2564667740371078 24
0.26127038104459643 25
0.26138513209298253 26
0.2614604001864791 27
0.262122951913625 28
0.26256066700443625 29
0.2658168338239193 30
0.2658251558896154 31
0.26605062186717987 32
0.2696552590932697 33
0.27221533586271107 34
0.2734296328853816 35
0.2749030739068985 36
0.2778554130345583 37
0.28224402689374983 38
0.2842234638519585 39
0.2936943860258907 40
0.29630673094652593 41
0.2981122639030218 42
0.2987613978330046 43
0.30039503797888756 44
0.30229954584501684 45
0.30836415896192193 46
0.3088495039846748 47
0.3099732189439237 48
0.31267848587594926 49
0.31469111191108823 50
0.3164684160146862 51
0.3211807459592819 52
0.32389595289714634 53
0.32588763698004186 54
0.32906863396055996 55
0.33000771095976233 56
0.3320974921807647 57
0.33300196402706206 58
0.33361779898405075 59
0.33473102399148047 60
0.33555739000439644 61
0.3366921450942755 62
0.3385168360546231 63
0.33926535584032536 64
0.33969059213995934 65
0.3398104750085622 66
0.3398884329944849 67
0.3400767920538783 68
0.34015518380329013 69
0.3404596589971334 70
0.34079145384021103 71
0.3414631928317249 72
0.3419869299978018 73
0.34239069814793766 74
0.3424300409387797 75
0.343221812043339 76
0.3439378500916064 77
0.3441035160794854 78
0.34425227204337716 79
0.34436321118846536 80
0.34509661700576544 81
0.3454502469394356 82
0.34700494003482163 83
0.347457974916324 84
0.35088079795241356 85
0.3512745120096952 86
0.3527029531542212 87
0.35551392496563494 88
0.3557924919296056 89
0.35596849699504673 90
0.3571398858912289 91
0.35818107705563307 92
0.3584512351080775 93
0.3589403519872576 94
0.35937493084929883 95
0.3603608950506896 96
0.36997628188692033 97
0.3724152899812907 98
0.3755977659020573 99
0.3790560520719737 100
0.381680428981781 101
0.38401068397797644 102
0.3850225599016994 103
0.40572254499420524 104
0.7438999300356954 105
0.7558465520851314 106
0.7894261651672423 107
0.9330882639624178 108
2.5301987580023706 109
2.630119001958519 110
2.6383469111751765 111
2.8342436579987407 112
5.344189520925283 113
6.381290952907875 114
6.458789603086188 115
6.553946252912283 116
16.01669213990681 117
16.263599158031866 118
18.34256255510263 119
20.133385236840695 120
57.59880099189468 121
58.79687214898877 122
58.898559774970636 123
67.51222371007316 124
151.39693076908588 125
153.8136285780929 126
155.21830651792698 127
159.81828789203428 128
3600 128


==> results/max-aggregated/random-pyboolnet.tsv <==
time completed
0.01 0
3600 0


==> results/max-aggregated/random-trapmvn.tsv <==
time completed
0.01 0
1.2166499779559672 1
1.3415298149921 2
1.4211306441575289 3
1.7076838670764118 4
1.7374312058091164 5
1.7581175859086215 6
1.974815953988582 7
2.1438569908495992 8
2.159242388093844 9
2.451308991992846 10
2.596117401961237 11
2.67088264785707 12
2.7329163239337504 13
2.797615600982681 14
2.8245970781426877 15
2.8363318080082536 16
2.881455030059442 17
2.9043140481226146 18
2.945790962083265 19
2.946266650920734 20
2.997623783070594 21
3.0112173720262945 22
3.012566738994792 23
3.149468866875395 24
3.38325032684952 25
3.402609288226813 26
3.4316656480077654 27
3.439610376022756 28
3.4777403599582613 29
3.566881261067465 30
3.6764389779418707 31
3.7743406048975885 32
3.9154673509765416 33
3.92495010397397 34
4.010581320151687 35
4.462479548994452 36
4.61159327509813 37
4.72028374299407 38
4.8556490240152925 39
4.874498760094866 40
5.056106848875061 41
5.422787704970688 42
6.168621299089864 43
7.183302719146013 44
7.2317767350468785 45
7.426055354997516 46
7.867321161087602 47
8.031590811908245 48
8.143435947131366 49
8.256256500026211 50
8.839621793944389 51
9.076612134929746 52
9.151859364006668 53
9.248876021942124 54
9.27641337015666 55
9.303851458942518 56
9.643503201194108 57
9.843250598059967 58
9.940465977182612 59
10.000616543926299 60
10.375192940002307 61
10.721769103081897 62
11.57786075398326 63
12.234100386034697 64
12.961184879997745 65
13.25004959385842 66
13.276381915900856 67
13.339577839011326 68
13.534390833927318 69
13.758897074032575 70
14.550636536907405 71
14.635419883066788 72
15.557422388810664 73
15.584453435847536 74
15.99069564579986 75
16.03874873998575 76
16.70623069885187 77
16.854629043955356 78
17.274743037996814 79
17.47410745313391 80
17.685554296942428 81
18.015513143967837 82
19.05909726000391 83
20.106449863873422 84
21.892855116864666 85
22.594511633040383 86
23.965059651061893 87
24.053306424990296 88
24.773124486906454 89
26.05400460609235 90
26.466591140953824 91
26.774217072175816 92
27.165324958972633 93
28.707845254102722 94
32.81478333193809 95
33.26972802914679 96
36.88100220193155 97
37.20924672205001 98
37.537682311143726 99
38.207433209056035 100
42.403202265966684 101
43.11725959996693 102
48.53510121884756 103
49.49982963898219 104
52.60141969518736 105
59.96864724694751 106
68.81310963490978 107
71.62008831999265 108
75.98575304285623 109
82.84802766703069 110
86.02522826218046 111
92.91079141595401 112
190.0229515528772 113
196.9970088438131 114
435.4594920719974 115
483.18658533203416 116
3600 116


==> results/max-aggregated/real-mpbn-1.6.tsv <==
time completed
0.01 0
0.004273506812751293 1
0.004322062013670802 2
0.004350155126303434 3
0.004629429196938872 4
0.004687160952016711 5
0.004718366777524352 6
0.005242902785539627 7
0.005345870973542333 8
0.005534756928682327 9
0.005572971887886524 10
0.005820638034492731 11
0.00595049187541008 12
0.006019019056111574 13
0.006109914975240827 14
0.006110416958108544 15
0.006281333044171333 16
0.006288058124482632 17
0.006362425861880183 18
0.006455531110987067 19
0.006470015039667487 20
0.0064818209502846 21
0.006591320037841797 22
0.006612088996917009 23
0.006619221065193415 24
0.006660106126219034 25
0.006675512995570898 26
0.006750080035999417 27
0.0068167950958013535 28
0.007146851858124137 29
0.007223470835015178 30
0.007289910921826959 31
0.00732563785277307 32
0.007601691177114844 33
0.0077339839190244675 34
0.007798759965226054 35
0.007813276955857873 36
0.00810705916956067 37
0.008442952996119857 38
0.008655600948259234 39
0.008970892988145351 40
0.009128541918471456 41
0.009259774815291166 42
0.009298474062234163 43
0.009399123024195433 44
0.009461471112444997 45
0.009557154960930347 46
0.010051072807982564 47
0.010106325149536133 48
0.010188892018049955 49
0.010221414966508746 50
0.010420480975881219 51
0.01047243201173842 52
0.010550107806921005 53
0.010578660061582923 54
0.010603259084746242 55
0.01075932802632451 56
0.01097985403612256 57
0.010982247069478035 58
0.01100064697675407 59
0.011003437917679548 60
0.011056099785491824 61
0.011395588982850313 62
0.012053579092025757 63
0.012262878008186817 64
0.012514939997345209 65
0.012801064876839519 66
0.013143420917913318 67
0.013350935187190771 68
0.013486423064023256 69
0.014008681988343596 70
0.0149592908564955 71
0.015032318187877536 72
0.015042135026305914 73
0.015135293826460838 74
0.015692440094426274 75
0.015726346988230944 76
0.01599267590790987 77
0.01649460499174893 78
0.017207265831530094 79
0.018613249994814396 80
0.01873146486468613 81
0.018776873126626015 82
0.019000676926225424 83
0.020388778066262603 84
0.020485599990934134 85
0.023080368991941214 86
0.02330406801775098 87
0.02384152403101325 88
0.02439430495724082 89
0.02489557582885027 90
0.027787995990365744 91
0.028668979881331325 92
0.029978786129504442 93
0.031104869907721877 94
0.03419068409129977 95
0.03499825089238584 96
0.03743082098662853 97
0.04015830112621188 98
0.04298730404116213 99
0.046779009979218245 100
0.04684158996678889 101
0.04839082690887153 102
0.05103998607955873 103
0.05917016905732453 104
0.5214483870659024 105
0.6023163190111518 106
0.8441127371042967 107
2.0014692570548505 108
3600 108


==> results/max-aggregated/real-mpbn-3.2.tsv <==
time completed
0.01 0
0.004307969938963652 1
0.004319600062444806 2
0.004360396880656481 3
0.004404357867315412 4
0.004427412059158087 5
0.004704757127910852 6
0.004778600996360183 7
0.004840933950617909 8
0.004889704054221511 9
0.005084780976176262 10
0.005111963953822851 11
0.005372683983296156 12
0.005411274032667279 13
0.005465902853757143 14
0.005499488906934857 15
0.005523101892322302 16
0.005631488980725408 17
0.005812652176246047 18
0.005832581082358956 19
0.005890541942790151 20
0.006039897911250591 21
0.006081279134377837 22
0.006092529045417905 23
0.006153156980872154 24
0.0062096992041915655 25
0.006339604035019875 26
0.006369068985804915 27
0.006385724991559982 28
0.006391761125996709 29
0.0063987188041210175 30
0.006457276176661253 31
0.006460719974711537 32
0.006482931086793542 33
0.006523414980620146 34
0.0067376201041042805 35
0.006752628134563565 36
0.006876535015180707 37
0.006910538068041205 38
0.006942458916455507 39
0.007064196048304439 40
0.0071247771847993135 41
0.0071833450347185135 42
0.00733880908228457 43
0.00763481599278748 44
0.0076742880046367645 45
0.007788283051922917 46
0.00785186979919672 47
0.007928350009024143 48
0.007951121078804135 49
0.00803652685135603 50
0.008308788994327188 51
0.008342101005837321 52
0.008472813991829753 53
0.00848615006543696 54
0.008502579992637038 55
0.00865840702317655 56
0.008771835826337337 57
0.009023708058521152 58
0.009119820082560182 59
0.009134652093052864 60
0.009158422006294131 61
0.009170780889689922 62
0.009273097151890397 63
0.00930257304571569 64
0.009373574052006006 65
0.00943816895596683 66
0.00945480284281075 67
0.009455105056986213 68
0.009457977954298258 69
0.009475697064772248 70
0.009589894907549024 71
0.009642829187214375 72
0.00981916906312108 73
0.009989392012357712 74
0.009999225847423077 75
0.010007287142798305 76
0.010026745963841677 77
0.01019777706824243 78
0.01020779786631465 79
0.010315487161278725 80
0.010399603052064776 81
0.010486754821613431 82
0.01049642893485725 83
0.010565188014879823 84
0.010684316046535969 85
0.010696213925257325 86
0.01075559388846159 87
0.01075728889554739 88
0.010832428932189941 89
0.010925534879788756 90
0.010932981967926025 91
0.011004773201420903 92
0.011019105091691017 93
0.011043560924008489 94
0.011065118946135044 95
0.011101186042651534 96
0.01139737293124199 97
0.011478669941425323 98
0.01174772996455431 99
0.011757312808185816 100
0.011936024995520711 101
0.012161992024630308 102
0.012225375045090914 103
0.012356428895145655 104
0.012641302077099681 105
0.012648480013012886 106
0.012672811979427934 107
0.012681272812187672 108
0.01285418402403593 109
0.012974314857274294 110
0.012984693981707096 111
0.01301686791703105 112
0.013050585985183716 113
0.013070132117718458 114
0.013110495870932937 115
0.013139333110302687 116
0.013179604895412922 117
0.013225517934188247 118
0.01329306117258966 119
0.013639692915603518 120
0.013735459884628654 121
0.014004789059981704 122
0.014135536970570683 123
0.014347760006785393 124
0.014391026925295591 125
0.01454711495898664 126
0.014648531097918749 127
0.014686739072203636 128
0.014968147035688162 129
0.015057825017720461 130
0.015184029936790466 131
0.015735544031485915 132
0.015981106087565422 133
0.01611631689593196 134
0.016197719145566225 135
0.016331257997080684 136
0.016354477033019066 137
0.016723209992051125 138
0.0174642710480839 139
0.017622128827497363 140
0.01769208488985896 141
0.017916602082550526 142
0.01798102888278663 143
0.0187485720962286 144
0.01878765202127397 145
0.018896290799602866 146
0.019127259962260723 147
0.019213513005524874 148
0.019668628927320242 149
0.019743615994229913 150
0.020004521124064922 151
0.020417969906702638 152
0.020628284895792603 153
0.021783482981845737 154
0.02287022420205176 155
0.023167385952547193 156
0.02386267203837633 157
0.024351893924176693 158
0.024529428919777274 159
0.024732646998018026 160
0.024963119998574257 161
0.025474393973127007 162
0.025494459085166454 163
0.026483156951144338 164
0.02653282997198403 165
0.02700389502570033 166
0.02731789997778833 167
0.027540988055989146 168
0.02754345186986029 169
0.02811947907321155 170
0.028521375032141805 171
0.02852587401866913 172
0.02948956983163953 173
0.029541620053350925 174
0.029669847106561065 175
0.030090466141700745 176
0.030592489056289196 177
0.030639128992334008 178
0.03166549699380994 179
0.03250421606935561 180
0.03379645897075534 181
0.034419120056554675 182
0.03486637910827994 183
0.03525767009705305 184
0.035472658928483725 185
0.035545540042221546 186
0.03768388694152236 187
0.03953507519327104 188
0.040881595108658075 189
0.041189298033714294 190
0.04221073095686734 191
0.04388023493811488 192
0.045071389991790056 193
0.04722594912163913 194
0.047248939983546734 195
0.047437004977837205 196
0.04746463499031961 197
0.04753974010236561 198
0.04757411987520754 199
0.04841081611812115 200
0.04900703695602715 201
0.05110720591619611 202
0.05210845498368144 203
0.053616132121533155 204
0.05376191600225866 205
0.0562168110627681 206
0.05955976410768926 207
0.06604651594534516 208
0.06794615392573178 209
0.08083388302475214 210
0.0883263279683888 211
0.09157562418840826 212
0.09600971499457955 213
0.11068440019153059 214
0.12032609712332487 215
0.12471357686445117 216
0.14092040085233748 217
0.18236531200818717 218
0.18266861815936863 219
0.1865502130240202 220
0.18804203113541007 221
0.42853950103744864 222
0.5159812457859516 223
0.532891953131184 224
0.5977802888955921 225
0.8318563429638743 226
0.8811950341332704 227
1.351441937033087 228
1.6173001490533352 229
1.6663632160052657 230
2.0084114850033075 231
5.533249988919124 232
8.233618810074404 233
9.68561937706545 234
9.770723634166643 235
3600 235


==> results/max-aggregated/real-pyboolnet.tsv <==
time completed
0.01 0
0.008299107197672129 1
0.008792522363364697 2
0.008806401863694191 3
0.009139574132859707 4
0.009359485004097223 5
0.009382921271026134 6
0.010059252846986055 7
0.010699957143515348 8
0.010810032021254301 9
0.011023479048162699 10
0.011205514892935753 11
0.01184035325422883 12
0.012008484918624163 13
0.012086829636245966 14
0.012333245947957039 15
0.012437780853360891 16
0.012626668903976679 17
0.012831955216825008 18
0.012950741220265627 19
0.013347226195037365 20
0.013406113255769014 21
0.013426863122731447 22
0.013532815035432577 23
0.01363102113828063 24
0.013770113699138165 25
0.013858102262020111 26
0.01464712480083108 27
0.01472014607861638 28
0.015619463752955198 29
0.01567841414362192 30
0.01601539272814989 31
0.016760624945163727 32
0.01784856477752328 33
0.01799568673595786 34
0.018359902780503035 35
0.0185345858335495 36
0.019246655981987715 37
0.019283139146864414 38
0.01933905202895403 39
0.020498509984463453 40
0.020535987801849842 41
0.020982604939490557 42
0.022039240691810846 43
0.02235185680910945 44
0.022400277201086283 45
0.02288469672203064 46
0.023361893836408854 47
0.024094174150377512 48
0.02436726028099656 49
0.025368540082126856 50
0.02541825920343399 51
0.025579783134162426 52
0.026438456028699875 53
0.02700842870399356 54
0.02727052615955472 55
0.02744399942457676 56
0.02765185898169875 57
0.02863021194934845 58
0.028851945884525776 59
0.029402313753962517 60
0.031045147217810154 61
0.0319436127319932 62
0.0322447600774467 63
0.032402309123426676 64
0.033502137288451195 65
0.03474494302645326 66
0.037276326678693295 67
0.0384836383163929 68
0.03875875798985362 69
0.039657419081777334 70
0.041078217793256044 71
0.0425007501617074 72
0.04340326692909002 73
0.044501121155917645 74
0.04476619279012084 75
0.044824829790741205 76
0.045779488049447536 77
0.04602096322923899 78
0.047300645150244236 79
0.047548912931233644 80
0.04756322782486677 81
0.048062287736684084 82
0.048091655131429434 83
0.04907186469063163 84
0.049106664955616 85
0.053032665979117155 86
0.05619550170376897 87
0.05711299297399819 88
0.06034976616501808 89
0.06453099427744746 90
0.06497835787013173 91
0.06514174304902554 92
0.06649329978972673 93
0.06669127568602562 94
0.07257105503231287 95
0.07298193173483014 96
0.0810776287689805 97
0.09235686575993896 98
0.10439727082848549 99
0.10512223839759827 100
0.10908467276021838 101
0.11637055221945047 102
0.11712261103093624 103
0.1176603022031486 104
0.11926325503736734 105
0.12025037966668606 106
0.12349474616348743 107
0.12356300419196486 108
0.13124043121933937 109
0.14251771569252014 110
0.14268621895462275 111
0.14979038201272488 112
0.15441140392795205 113
0.16248987382277846 114
0.16564175626263022 115
0.17005061032250524 116
0.18773722602054477 117
0.18805188313126564 118
0.1953176148235798 119
0.20183728588744998 120
0.20234030717983842 121
0.20393611630424857 122
0.2040806389413774 123
0.20957867382094264 124
0.21352531807497144 125
0.21654017316177487 126
0.22732552513480186 127
0.23798233224079013 128
0.24358003214001656 129
0.24565155198797584 130
0.26705832011066377 131
0.2804803652688861 132
0.28305765287950635 133
0.30272931791841984 134
0.32366816932335496 135
0.33130965335294604 136
0.3374438500031829 137
0.37583970092236996 138
0.37832321086898446 139
0.3923925750423223 140
0.44648699974641204 141
0.44687678199261427 142
0.45102831488475204 143
0.46669181901961565 144
0.5067420909181237 145
0.5531362821348011 146
0.6047221976332366 147
0.6388909262605011 148
0.6629778342321515 149
0.6726126787252724 150
0.7404312640428543 151
0.804965227143839 152
0.8811237039044499 153
0.8833709307946265 154
0.9652002747170627 155
0.9688252210617065 156
1.0732669387944043 157
1.1196070536971092 158
1.131893165409565 159
1.3865440129302442 160
1.4570002779364586 161
1.505947696045041 162
1.620024731848389 163
1.6282993420027196 164
1.6431565848179162 165
1.6867410517297685 166
1.750203049276024 167
1.7928564068861306 168
1.9363012569956481 169
1.9427666049450636 170
1.9954468756914139 171
2.1236637667752802 172
2.1591667379252613 173
2.2640419341623783 174
2.2841459400951862 175
2.476315046194941 176
2.4767546532675624 177
2.5531629230827093 178
2.603407488204539 179
2.6875033262185752 180
2.8786637960001826 181
3.058252095244825 182
3.300118561834097 183
4.133331730030477 184
4.699670158792287 185
5.507025892846286 186
5.693537798710167 187
5.84340768866241 188
7.200176293961704 189
7.2589315520599484 190
7.942009794060141 191
7.974767717998475 192
9.516272029839456 193
11.091858640080318 194
11.096650818828493 195
13.050621815025806 196
15.651490047806874 197
30.979461831972003 198
66.3897805181332 199
74.05342836491764 200
79.12221702607349 201
80.6885590790771 202
169.06434854632244 203
190.50950913596898 204
198.01855942606926 205
198.84069911483675 206
266.91643333621323 207
311.74983954802155 208
349.2611662650015 209
407.4280323428102 210
432.5676123260055 211
540.9791838789824 212
1999.7715452020057 213
2171.01253270288 214
3600 214


==> results/max-aggregated/real-trapmvn.tsv <==
time completed
0.01 0
0.0023080939427018166 1
0.0024104539770632982 2
0.002441665856167674 3
0.0024802989792078733 4
0.0025725369341671467 5
0.002789451042190194 6
0.002869762945920229 7
0.0028778640553355217 8
0.0031172889284789562 9
0.0031909290701150894 10
0.0035568380262702703 11
0.0038106339052319527 12
0.0038266368210315704 13
0.0041689330246299505 14
0.004354035947471857 15
0.004431008826941252 16
0.00462388014420867 17
0.004887436982244253 18
0.005161362001672387 19
0.005299930926412344 20
0.005306513048708439 21
0.005335360998287797 22
0.005342961987480521 23
0.005494688870385289 24
0.005517412908375263 25
0.005519510945305228 26
0.005535028176382184 27
0.005566250067204237 28
0.005587275139987469 29
0.0057878210209310055 30
0.005823635961860418 31
0.005889317020773888 32
0.006120219128206372 33
0.0061568100936710835 34
0.0062090191058814526 35
0.006426959065720439 36
0.006517854984849691 37
0.006601817207410932 38
0.006618548184633255 39
0.006810544990003109 40
0.006927483016625047 41
0.006968303816393018 42
0.007066451013088226 43
0.007083471864461899 44
0.0071374059189110994 45
0.007551159942522645 46
0.007607201114296913 47
0.007661913987249136 48
0.007701345020905137 49
0.007713915081694722 50
0.007866206811740994 51
0.008022869005799294 52
0.00805201311595738 53
0.008104895008727908 54
0.008134521078318357 55
0.008139624958857894 56
0.00821552611887455 57
0.008233853848651052 58
0.008421663893386722 59
0.008606337942183018 60
0.008606871124356985 61
0.008696760050952435 62
0.008770785061642528 63
0.008868112927302718 64
0.00888050114735961 65
0.009026037994772196 66
0.009037186158820987 67
0.009061617078259587 68
0.00913940416648984 69
0.009235582081601024 70
0.009286788990721107 71
0.009344683028757572 72
0.009428321151062846 73
0.009681134019047022 74
0.009760495973750949 75
0.009760602843016386 76
0.009792984928935766 77
0.010216867085546255 78
0.010353981982916594 79
0.010405246866866946 80
0.010460155084729195 81
0.010589750949293375 82
0.01077425992116332 83
0.010804443852975965 84
0.011230741161853075 85
0.011259992141276598 86
0.011372843058779836 87
0.011630535824224353 88
0.012139149010181427 89
0.012169008143246174 90
0.012719225138425827 91
0.013027220964431763 92
0.0130739351734519 93
0.013329447014257312 94
0.013337102951481938 95
0.013389040948823094 96
0.013598097022622824 97
0.01376280002295971 98
0.013948976993560791 99
0.014492142014205456 100
0.014634842984378338 101
0.014639618108049035 102
0.015073847956955433 103
0.01508762501180172 104
0.015134736895561218 105
0.015177132096141577 106
0.015193247934803367 107
0.01523117208853364 108
0.01616862788796425 109
0.01643347693607211 110
0.01648475113324821 111
0.016696288948878646 112
0.01674371911212802 113
0.016806808998808265 114
0.017141547054052353 115
0.017228584038093686 116
0.01736038108356297 117
0.017694264883175492 118
0.01774121797643602 119
0.017920904094353318 120
0.018708515912294388 121
0.01874529686756432 122
0.018848054111003876 123
0.01902029593475163 124
0.019201794872060418 125
0.019442835822701454 126
0.019511756021529436 127
0.01973523711785674 128
0.02108632307499647 129
0.021139908116310835 130
0.021168990060687065 131
0.021264723036438227 132
0.021353079937398434 133
0.021727226907387376 134
0.02180174901150167 135
0.02181724878028035 136
0.02214351505972445 137
0.02217643312178552 138
0.022224457934498787 139
0.022606790997087955 140
0.02286299387924373 141
0.023134374991059303 142
0.023216417990624905 143
0.02389133395627141 144
0.02459898218512535 145
0.025198740884661674 146
0.027106171008199453 147
0.027363757835701108 148
0.027511853026226163 149
0.028156084939837456 150
0.02864944702014327 151
0.02914379700087011 152
0.02939628390595317 153
0.02950910897925496 154
0.029771610163152218 155
0.031221977900713682 156
0.0313521979842335 157
0.03167843585833907 158
0.03183685592375696 159
0.03212513402104378 160
0.03215912380255759 161
0.03252822905778885 162
0.03300929884426296 163
0.03321725013665855 164
0.03553772810846567 165
0.036231703124940395 166
0.03800333710387349 167
0.03866563318297267 168
0.03901098482310772 169
0.042571570025756955 170
0.04270875081419945 171
0.042902671033516526 172
0.04406249616295099 173
0.045033494010567665 174
0.04744344297796488 175
0.047755620907992125 176
0.04786409600637853 177
0.04865220608189702 178
0.050192398019135 179
0.05099573382176459 180
0.0513999501708895 181
0.05269227991811931 182
0.05392092396505177 183
0.05485153407789767 184
0.055273264879360795 185
0.05553256091661751 186
0.05603686603717506 187
0.05706717097200453 188
0.05871063214726746 189
0.06373948114924133 190
0.06573302997276187 191
0.07513938890770078 192
0.07842701906338334 193
0.07958261109888554 194
0.08059075591154397 195
0.08637057989835739 196
0.0899809431284666 197
0.09116600011475384 198
0.09601067705079913 199
0.09804838919080794 200
0.10798947699368 201
0.11196820810437202 202
0.11386315198615193 203
0.11616641702130437 204
0.11866871896199882 205
0.1251628438476473 206
0.13308580918237567 207
0.1330945750232786 208
0.14450417482294142 209
0.15016451803967357 210
0.1525025749579072 211
0.16341971000656486 212
0.17551956907846034 213
0.20881042000837624 214
0.23247765516862273 215
0.2368271490558982 216
0.2641442879103124 217
0.3293136090505868 218
0.37233981187455356 219
0.4865895661059767 220
0.5241240737959743 221
0.617865176871419 222
0.6442424471024424 223
2.278855790849775 224
2.5314804238732904 225
3.896370963193476 226
5.246595517965034 227
22.474138635909185 228
23.701614276040345 229
31.747135907877237 230
31.845312698045745 231
43.46097664698027 232
43.525122066028416 233
74.98276085895486 234
3600 234


==> results/min-aggregated/random-mpbn-1.6.tsv <==
time completed
0.01 0
0.19097482203505933 1
0.19181377510540187 2
0.19865609402768314 3
0.20855663088150322 4
0.21450833580456674 5
0.21563462098129094 6
0.21751739690080285 7
0.22263666708022356 8
0.2360689309425652 9
0.24021088983863592 10
0.24096352304331958 11
0.24406251800246537 12
0.2445531478151679 13
0.24501324794255197 14
0.24504448706284165 15
0.24733058596029878 16
0.24733955296687782 17
0.24742601695470512 18
0.2474442538805306 19
0.24761364911682904 20
0.24805068504065275 21
0.2493225720245391 22
0.25127049908041954 23
0.25360785191878676 24
0.2539810109883547 25
0.2549711118917912 26
0.25501617789268494 27
0.25697352504357696 28
0.25884658680297434 29
0.25891494983807206 30
0.26164048514328897 31
0.2630483719985932 32
0.26449058088473976 33
0.26472016610205173 34
0.26774730696342885 35
0.27158709592185915 36
0.27224760106764734 37
0.2732858781237155 38
0.2780024472158402 39
0.28868117718957365 40
0.29223762708716094 41
0.29249942884780467 42
0.29308931482955813 43
0.293142621871084 44
0.30006025615148246 45
0.30242308508604765 46
0.3037755300756544 47
0.3042187849059701 48
0.3042849830817431 49
0.3044308719690889 50
0.3135708919726312 51
0.31565150106325746 52
0.31734740315005183 53
0.3271045738365501 54
0.32779012597166 55
0.3283288129605353 56
0.3287384929135442 57
0.32904794393107295 58
0.32927759108133614 59
0.32932394300587475 60
0.32993170502595603 61
0.33084582607261837 62
0.3310221249703318 63
0.3312038970179856 64
0.33144975802861154 65
0.3321902940515429 66
0.33226113812997937 67
0.3324001010041684 68
0.33396501815877855 69
0.3341485869605094 70
0.3343238888774067 71
0.3352419880684465 72
0.3364243458490819 73
0.33710326510481536 74
0.33715678798034787 75
0.3376793621573597 76
0.3383328120689839 77
0.3385039730928838 78
0.3386636229697615 79
0.33907898887991905 80
0.3400337540078908 81
0.34092563204467297 82
0.3447942971251905 83
0.34516067802906036 84
0.34533498412929475 85
0.34563111094757915 86
0.3459363889414817 87
0.3462625229731202 88
0.3471739480737597 89
0.3486514938995242 90
0.3502057290170342 91
0.3547178148292005 92
0.3571959699038416 93
0.3600695610512048 94
0.36723333201371133 95
0.3679464759770781 96
0.37343012215569615 97
0.3742631480563432 98
0.37487357505597174 99
0.3960333599243313 100
0.42539134295657277 101
0.6013574530370533 102
0.645180873805657 103
0.701940102968365 104
0.8907833239063621 105
1.3416767921298742 106
1.5230886770877987 107
2.0397450630553067 108
3.0202711501624435 109
4.49119245284237 110
4.866313491016626 111
4.867041881894693 112
9.709872178034857 113
9.72616059309803 114
9.985321066807956 115
10.297560043865815 116
21.16387099493295 117
22.697280477033928 118
26.95756266405806 119
33.004403282888234 120
86.16320108785294 121
86.34769480186515 122
86.72902488010004 123
103.26623635808937 124
276.6478773190174 125
283.61240137089044 126
301.6752673420124 127
308.6453766769264 128
3600 128


==> results/min-aggregated/random-mpbn-3.2.tsv <==
time completed
0.01 0
0.18495158106088638 1
0.19396184803918004 2
0.19574911589734256 3
0.21093898615799844 4
0.21482337987981737 5
0.21657383791171014 6
0.22331423196010292 7
0.22804664284922183 8
0.2367412510793656 9
0.23939284984953701 10
0.2399585999082774 11
0.24026629305444658 12
0.24336798815056682 13
0.24337546504102647 14
0.24505844991654158 15
0.24579257518053055 16
0.24674210115335882 17
0.24774863896891475 18
0.24860941199585795 19
0.24865397298708558 20
0.24990677810274065 21
0.25067612202838063 22
0.25130785210058093 23
0.25548181403428316 24
0.2565508729312569 25
0.2569784540683031 26
0.25780704501084983 27
0.25821297196671367 28
0.25856509106233716 29
0.2593813007697463 30
0.26266038208268583 31
0.2628244499210268 32
0.2670492217876017 33
0.268521643942222 34
0.2694037340115756 35
0.27132245898246765 36
0.2733491389080882 37
0.2744558260310441 38
0.27966055390425026 39
0.28787294402718544 40
0.2897533751092851 41
0.28998575499281287 42
0.2917992467992008 43
0.2958138131070882 44
0.29917056718841195 45
0.30107671790756285 46
0.30252363602630794 47
0.30273392400704324 48
0.30330417514778674 49
0.3047711169347167 50
0.31545266695320606 51
0.3171321691479534 52
0.3185114390216768 53
0.32108131097629666 54
0.323881819145754 55
0.3239975548349321 56
0.3255802160128951 57
0.32754679513163865 58
0.32817656407132745 59
0.32993053714744747 60
0.3301593358628452 61
0.3308560471050441 62
0.33137614489533007 63
0.3322900759521872 64
0.33279696805402637 65
0.33313854318112135 66
0.33318139193579555 67
0.3332168988417834 68
0.3332308209501207 69
0.3333056550472975 70
0.3339260430075228 71
0.3344993218779564 72
0.33471314515918493 73
0.3347217431291938 74
0.33537590713240206 75
0.33591872081160545 76
0.33653815696015954 77
0.33688850491307676 78
0.33733551390469074 79
0.33745509712025523 80
0.3377504921518266 81
0.33996056602336466 82
0.3431178880855441 83
0.3446460929699242 84
0.3446578960865736 85
0.34665749897249043 86
0.3471551339607686 87
0.3480234770104289 88
0.3508843849413097 89
0.3513790729921311 90
0.351505130995065 91
0.3546158589888364 92
0.3548450181260705 93
0.35554537596181035 94
0.35732752410694957 95
0.3603610841091722 96
0.3630904939491302 97
0.36440122313797474 98
0.3692805499304086 99
0.3709995949175209 100
0.37462645792402327 101
0.38005410390906036 102
0.3840123349800706 103
0.39600488101132214 104
0.7486192740034312 105
0.7492306909989566 106
0.7691064130049199 107
0.931774356868118 108
2.525052738841623 109
2.6020006469916552 110
2.6173920989967883 111
2.925676770042628 112
5.411333119031042 113
6.291480615967885 114
6.36782900406979 115
6.690929305041209 116
16.90836314880289 117
17.96479621413164 118
18.76140542095527 119
19.335162261966616 120
63.04820474307053 121
64.14457612903789 122
64.8231174889952 123
76.01287995511666 124
187.98450198513456 125
195.10860038013197 126
195.91969069000334 127
199.37485368619673 128
3600 128


==> results/min-aggregated/random-pyboolnet.tsv <==
time completed
0.01 0
3600 0


==> results/min-aggregated/random-trapmvn.tsv <==
time completed
0.01 0
1.0796386988367885 1
1.1711803011130542 2
1.2884964148979634 3
1.6693849880248308 4
1.7064016989897937 5
1.7153063910081983 6
2.0318835978396237 7
2.132491369964555 8
2.1447578528895974 9
2.4782791470643133 10
2.5719016587827355 11
2.5758479950018227 12
2.6293631619773805 13
2.823658984154463 14
2.9161010310053825 15
2.952478891937062 16
2.981278355931863 17
2.9914497651625425 18
3.110257121035829 19
3.116383452899754 20
3.1493409380782396 21
3.1767779299989343 22
3.2092357371002436 23
3.350594464922324 24
3.6068022481631488 25
3.6133549311198294 26
3.6180159060750157 27
3.6400993661955 28
3.7014512130990624 29
3.7448439390864223 30
3.9396967000793666 31
4.010958391940221 32
4.077086515026167 33
4.1859986840281636 34
4.341019859071821 35
4.711241782875732 36
4.9626923620235175 37
5.158265343867242 38
5.207510823151097 39
5.268044403055683 40
5.284291496034712 41
5.8083697240799665 42
6.742440165951848 43
7.4837005969602615 44
7.898177211871371 45
8.033766882959753 46
8.083595728036016 47
8.790911346906796 48
8.872127752983943 49
9.136943622957915 50
9.301683166064322 51
9.61394147388637 52
9.628791013965383 53
9.837708649225533 54
10.655708340927958 55
10.754862748086452 56
10.787888895953074 57
10.817473269999027 58
10.919841636205092 59
11.15007897419855 60
11.54121653502807 61
12.1212400670629 62
13.015796604100615 63
13.544533868785948 64
14.507554424926639 65
14.670136883854866 66
14.81089479685761 67
15.101208993932232 68
15.415684082079679 69
15.474971011048183 70
16.325573306996375 71
16.680002107983455 72
16.83888253197074 73
17.241008813958615 74
17.477088628103957 75
17.663006228860468 76
18.99355979799293 77
19.00880569894798 78
19.04329992015846 79
19.456278986064717 80
19.999428141862154 81
20.031810116022825 82
20.873477326938882 83
22.65553570515476 84
23.673559138784185 85
24.353888110956177 86
26.371925316983834 87
27.202852536924183 88
27.581552281975746 89
28.519278061110526 90
28.87698941398412 91
28.962844524998218 92
29.474271190119907 93
31.781712719937786 94
35.489948560949415 95
37.01786747411825 96
40.693974405061454 97
41.02708207000978 98
41.10679589188658 99
42.020318635040894 100
44.934835388790816 101
46.774543802952394 102
52.945879945065826 103
59.78070908994414 104
65.15074063790962 105
65.71089169895276 106
72.57733356091194 107
77.16028362698853 108
91.5986806738656 109
97.02594262990169 110
98.38243487500586 111
104.65448656096123 112
329.50881958100945 113
344.1359915200155 114
786.7423416790552 115
941.6654442059807 116
1782.449078588048 117
2196.2966538949404 118
2521.8348577211145 119
2694.7846092958935 120
3600 120


==> results/min-aggregated/real-mpbn-1.6.tsv <==
time completed
0.01 0
0.00394553504884243 1
0.004066440975293517 2
0.0041246009059250355 3
0.004263946088030934 4
0.004520024871453643 5
0.004580312874168158 6
0.004885582951828837 7
0.004952550167217851 8
0.005183761939406395 9
0.005364367039874196 10
0.0056754290126264095 11
0.005711117992177606 12
0.005723915994167328 13
0.005731819896027446 14
0.005752882920205593 15
0.005784885957837105 16
0.006066892994567752 17
0.006111473077908158 18
0.006179475924000144 19
0.006210512947291136 20
0.006251622922718525 21
0.00626453896984458 22
0.006264541996642947 23
0.006329783936962485 24
0.006339888088405132 25
0.0063560218550264835 26
0.006433315109461546 27
0.0066883559338748455 28
0.006783199962228537 29
0.006784942001104355 30
0.006914765108376741 31
0.006973612122237682 32
0.007347530918195844 33
0.007378163048997521 34
0.0075561851263046265 35
0.0075876349583268166 36
0.0077966449316591024 37
0.008098588092252612 38
0.008270916994661093 39
0.008663136046379805 40
0.008838332025334239 41
0.008869020035490394 42
0.008981748949736357 43
0.009000923950225115 44
0.00905656791292131 45
0.009113780921325088 46
0.009677520953118801 47
0.009748476091772318 48
0.009819414000958204 49
0.009932752000167966 50
0.010146630927920341 51
0.01016065408475697 52
0.010164808947592974 53
0.010234721004962921 54
0.010386717040091753 55
0.010415652999654412 56
0.01042520604096353 57
0.010432450100779533 58
0.01052614813670516 59
0.010606300085783005 60
0.010909851873293519 61
0.011139994952827692 62
0.011651801876723766 63
0.011704850010573864 64
0.012204241938889027 65
0.012265199096873403 66
0.01302941795438528 67
0.013047266053035855 68
0.013131591025739908 69
0.013522448018193245 70
0.013999312883242965 71
0.014576809015125036 72
0.014698189916089177 73
0.01481373910792172 74
0.014900687150657177 75
0.0151047189719975 76
0.015228891046717763 77
0.01644476386718452 78
0.016852575121447444 79
0.018133792094886303 80
0.018316544126719236 81
0.018444278044626117 82
0.0186628601513803 83
0.01943386299535632 84
0.01979301404207945 85
0.02171057485975325 86
0.022042141063138843 87
0.023698104079812765 88
0.02386422292329371 89
0.023904578061774373 90
0.027627132134512067 91
0.027938390849158168 92
0.02936804899945855 93
0.029574362793937325 94
0.03337089018896222 95
0.033940228167921305 96
0.03632130310870707 97
0.03933931887149811 98
0.04144376702606678 99
0.04581827903166413 100
0.04659927007742226 101
0.04813352786004543 102
0.05038621393032372 103
0.057430476881563663 104
0.5065668940078467 105
0.5773208441678435 106
0.8295502639375627 107
2.0410177228040993 108
3600 108


==> results/min-aggregated/real-mpbn-3.2.tsv <==
time completed
0.01 0
0.004065806977450848 1
0.004136397037655115 2
0.004167429869994521 3
0.00418088398873806 4
0.004430989967659116 5
0.004535446874797344 6
0.004565818002447486 7
0.0047230529598891735 8
0.004767096135765314 9
0.004896714119240642 10
0.004967875080183148 11
0.004979027900844812 12
0.005178954917937517 13
0.005265278974547982 14
0.005384531104937196 15
0.005398305831477046 16
0.005415244027972221 17
0.005509434035047889 18
0.005600469885393977 19
0.00570156704634428 20
0.0057048380840569735 21
0.00584686198271811 22
0.005860217846930027 23
0.0058692998718470335 24
0.006038126070052385 25
0.006104995962232351 26
0.00616390909999609 27
0.006204665172845125 28
0.006238118978217244 29
0.006244556978344917 30
0.006274576997384429 31
0.006333054043352604 32
0.006395980948582292 33
0.006414520088583231 34
0.006455363007262349 35
0.006490493891760707 36
0.0065162889659404755 37
0.00652922410517931 38
0.006650930969044566 39
0.006765294820070267 40
0.006789847044274211 41
0.007066120160743594 42
0.007186786038801074 43
0.007412086008116603 44
0.007483462803065777 45
0.0075812130235135555 46
0.007601579884067178 47
0.007674935040995479 48
0.007786265108734369 49
0.007841419894248247 50
0.008189306128770113 51
0.008257705951109529 52
0.008297223830595613 53
0.008310048840939999 54
0.008345588110387325 55
0.00860487692989409 56
0.008623139001429081 57
0.008638845989480615 58
0.00868102884851396 59
0.008793635061010718 60
0.008947066031396389 61
0.008951481897383928 62
0.008987962966784835 63
0.009031357942149043 64
0.009074237896129489 65
0.009098374983295798 66
0.009109944105148315 67
0.00924406386911869 68
0.009259425103664398 69
0.009320916142314672 70
0.009384374832734466 71
0.009433204075321555 72
0.00946308602578938 73
0.009659569943323731 74
0.009749296819791198 75
0.009862350998446345 76
0.009962798794731498 77
0.009963980177417397 78
0.00998711702413857 79
0.010068028001114726 80
0.010113560128957033 81
0.010148219065740705 82
0.010150698013603687 83
0.010156525066122413 84
0.010284913005307317 85
0.010388260008767247 86
0.010425979970023036 87
0.010480575961992145 88
0.010482501005753875 89
0.010528216138482094 90
0.010542223928496242 91
0.01059062802232802 92
0.01062987302429974 93
0.01074588904157281 94
0.010777051094919443 95
0.011042646132409573 96
0.011171704158186913 97
0.011273989919573069 98
0.011471258010715246 99
0.011582325911149383 100
0.011702697025611997 101
0.011753709055483341 102
0.01179969497025013 103
0.011826766887679696 104
0.012330227997153997 105
0.012347198091447353 106
0.012371476041153073 107
0.012393778888508677 108
0.012464672094210982 109
0.012476762989535928 110
0.01248656609095633 111
0.012634597951546311 112
0.012759065954014659 113
0.012782257981598377 114
0.012800758006051183 115
0.012808120111003518 116
0.012871148996055126 117
0.0130526521243155 118
0.013124197022989392 119
0.013185074087232351 120
0.013193528866395354 121
0.013344885082915425 122
0.013853712007403374 123
0.014006895013153553 124
0.014149226015433669 125
0.014386927941814065 126
0.014396751997992396 127
0.014587526908144355 128
0.014785642037168145 129
0.014795040944591165 130
0.014836376998573542 131
0.015256125945597887 132
0.015274008037522435 133
0.0156695949845016 134
0.015761038986966014 135
0.01589759811758995 136
0.015924829058349133 137
0.016355301020666957 138
0.016829736065119505 139
0.01689333305694163 140
0.017048537964001298 141
0.017132841050624847 142
0.017898068064823747 143
0.018008249113336205 144
0.01843815902248025 145
0.018601876916363835 146
0.018655868945643306 147
0.018792068120092154 148
0.0191390470135957 149
0.019405575934797525 150
0.019681293983012438 151
0.019794808933511376 152
0.020585241029039025 153
0.02127609890885651 154
0.0221136340405792 155
0.022755740908905864 156
0.023495289031416178 157
0.02351304399780929 158
0.024199837120249867 159
0.024367820005863905 160
0.02514768810942769 161
0.025363415013998747 162
0.025494118919596076 163
0.026169238844886422 164
0.026455683866515756 165
0.026512890122830868 166
0.026633225847035646 167
0.026957581052556634 168
0.027004264993593097 169
0.027331502875313163 170
0.027937307953834534 171
0.028029927983880043 172
0.028903773054480553 173
0.028919614851474762 174
0.02978055994026363 175
0.02983343810774386 176
0.02997397189028561 177
0.030078632989898324 178
0.030846273992210627 179
0.03197971382178366 180
0.03233685903251171 181
0.033638578141108155 182
0.03472947282716632 183
0.03483815700747073 184
0.035211830865591764 185
0.036537595093250275 186
0.03689604299142957 187
0.03936516004614532 188
0.03943725302815437 189
0.039906322956085205 190
0.04211157001554966 191
0.04235874488949776 192
0.043389240046963096 193
0.04528457997366786 194
0.0461857880000025 195
0.04632149217650294 196
0.047002248000353575 197
0.047682697186246514 198
0.04858420183882117 199
0.04871851811185479 200
0.04895759001374245 201
0.05087770312093198 202
0.051854690071195364 203
0.052331130020320415 204
0.053528222953900695 205
0.05669860704801977 206
0.0591724319383502 207
0.06684015993960202 208
0.06689673103392124 209
0.0789054399356246 210
0.08608698821626604 211
0.09172390401363373 212
0.09518403187394142 213
0.11020635184831917 214
0.11932732397690415 215
0.12325600092299283 216
0.13678078399971128 217
0.1794432441238314 218
0.18109705694951117 219
0.18430237821303308 220
0.18979532597586513 221
0.4383271080441773 222
0.5070225531235337 223
0.5261035149451345 224
0.5865650039631873 225
0.8305403091944754 226
0.8470535080414265 227
1.3080032879952341 228
1.6738378370646387 229
1.732183936983347 230
1.9712610391434282 231
5.675627539865673 232
8.203221924835816 233
9.535312936874107 234
9.693405081983656 235
3600 235


==> results/min-aggregated/real-pyboolnet.tsv <==
time completed
0.01 0
0.007488570176064968 1
0.007948001846671104 2
0.00827393215149641 3
0.00856372993439436 4
0.009423511568456888 5
0.009533556178212166 6
0.009649108164012432 7
0.009765718132257462 8
0.010076322127133608 9
0.010123774874955416 10
0.010169490706175566 11
0.01032054889947176 12
0.01159297814592719 13
0.011774952989071608 14
0.012042807415127754 15
0.012089978903532028 16
0.012576060835272074 17
0.012821147684007883 18
0.0131237986497581 19
0.013220178429037333 20
0.013308953028172255 21
0.013312312308698893 22
0.013468714896589518 23
0.013544491026550531 24
0.013768787030130625 25
0.01393373403698206 26
0.01404537120833993 27
0.01460797805339098 28
0.015604218933731318 29
0.015653246082365513 30
0.016257765237241983 31
0.01627538399770856 32
0.01630198024213314 33
0.01665569143369794 34
0.016888066194951534 35
0.01735363295301795 36
0.017466511111706495 37
0.017731323838233948 38
0.01835419423878193 39
0.018962662667036057 40
0.01925684930756688 41
0.019342114217579365 42
0.019438167102634907 43
0.019707974046468735 44
0.019744565710425377 45
0.01980955107137561 46
0.019856253638863564 47
0.01988789113238454 48
0.02059117518365383 49
0.020694024860858917 50
0.02086407830938697 51
0.02158297598361969 52
0.022886984050273895 53
0.02390141226351261 54
0.024569102562963963 55
0.025024975184351206 56
0.02525594597682357 57
0.028137923683971167 58
0.029477565083652735 59
0.02990489127114415 60
0.030654800590127707 61
0.030721742194145918 62
0.030850262846797705 63
0.030916878022253513 64
0.03193527087569237 65
0.0327662848867476 66
0.03352737007662654 67
0.03432848630473018 68
0.03634233074262738 69
0.036383277736604214 70
0.036909530870616436 71
0.0379582280293107 72
0.03802075609564781 73
0.03965578507632017 74
0.04043769370764494 75
0.04145107511430979 76
0.042755862697958946 77
0.04294368997216225 78
0.04348057461902499 79
0.04493893077597022 80
0.04523218469694257 81
0.04755235370248556 82
0.05303955706767738 83
0.055029402021318674 84
0.05515073472633958 85
0.05551566416397691 86
0.05647534132003784 87
0.061729894019663334 88
0.06386935384944081 89
0.06435876106843352 90
0.06436478625983 91
0.06492394488304853 92
0.07004822324961424 93
0.07106944685801864 94
0.07462734915316105 95
0.08103005215525627 96
0.08522878214716911 97
0.0903268619440496 98
0.09860213426873088 99
0.10224583931267262 100
0.10353594599291682 101
0.10378803312778473 102
0.10955225676298141 103
0.10986342560499907 104
0.11555346800014377 105
0.11880363104864955 106
0.12208872986957431 107
0.1246831240132451 108
0.1307241339236498 109
0.1344095659442246 110
0.13630087999626994 111
0.13749508699402213 112
0.1434469078667462 113
0.16265931306406856 114
0.1652155239135027 115
0.169277414213866 116
0.17365325894206762 117
0.1772485771216452 118
0.1776075349189341 119
0.19182245386764407 120
0.20150496810674667 121
0.20567111019045115 122
0.20762809412553906 123
0.2099992730654776 124
0.2135779340751469 125
0.22294954815879464 126
0.23058924498036504 127
0.23303545732051134 128
0.23836483107879758 129
0.24136876873672009 130
0.27124343905597925 131
0.28107498586177826 132
0.3065052479505539 133
0.3214752827771008 134
0.33488515904173255 135
0.34872324205935 136
0.3911429229192436 137
0.393083319067955 138
0.40175902005285025 139
0.41161063499748707 140
0.43882190017029643 141
0.4501770702190697 142
0.465378160122782 143
0.4768971619196236 144
0.4860227471217513 145
0.5098277847282588 146
0.5356031781993806 147
0.61579086817801 148
0.6731119616888463 149
0.7998407369013876 150
0.8762074317783117 151
0.8857177919708192 152
0.9261673255823553 153
0.9636657717637718 154
0.9669252391904593 155
1.01987992413342 156
1.0595879550091922 157
1.1352061000652611 158
1.174171922262758 159
1.1810975172556937 160
1.190299856942147 161
1.2083240780048072 162
1.3225064310245216 163
1.3996450519189239 164
1.473963932134211 165
1.7089764741249382 166
1.7346544191241264 167
1.7483270419761539 168
1.8537624827586114 169
1.8910851790569723 170
1.9037836058996618 171
2.1786121889017522 172
2.1809437349438667 173
2.2050192318856716 174
2.5075905551202595 175
2.5621519600972533 176
2.5690661747939885 177
2.614760172087699 178
2.771601446904242 179
2.8490670919418335 180
2.893394375219941 181
3.0559922717511654 182
3.093723372090608 183
4.656579461880028 184
5.463349832221866 185
5.505500414874405 186
5.585514948237687 187
7.254399712663144 188
7.340783510822803 189
8.011036397889256 190
8.07261193683371 191
8.83429318992421 192
10.439840125851333 193
11.108859069179744 194
12.6463419678621 195
13.020736354170367 196
15.667081987019628 197
44.72264998592436 198
74.0520159653388 199
74.5104121491313 200
75.56128157489002 201
80.53078513266519 202
116.36925514694303 203
144.7765030390583 204
191.18888944992796 205
260.3883060179651 206
302.1143548670225 207
311.8628501018975 208
331.9354758551344 209
349.4053289720323 210
429.8335836471524 211
540.7656726068817 212
1997.7571040168405 213
2171.879939256003 214
3600 214


==> results/min-aggregated/real-trapmvn.tsv <==
time completed
0.01 0
0.002274418016895652 1
0.0023288619704544544 2
0.0023295460268855095 3
0.0024237409234046936 4
0.002474683104082942 5
0.002568076830357313 6
0.0026806890964508057 7
0.002822014968842268 8
0.0029873859602957964 9
0.0030858300160616636 10
0.0035082490649074316 11
0.003518985118716955 12
0.00366840697824955 13
0.003943785093724728 14
0.004064540145918727 15
0.004179652081802487 16
0.004532399121671915 17
0.004786656936630607 18
0.005002624122425914 19
0.00510428799316287 20
0.005109574878588319 21
0.005174218909814954 22
0.005261708050966263 23
0.005311045795679092 24
0.0053124341648072 25
0.005336574977263808 26
0.005361237796023488 27
0.005439096828922629 28
0.005560952005907893 29
0.005561379948630929 30
0.005644352873787284 31
0.005705524003133178 32
0.00582774099893868 33
0.005838974146172404 34
0.005871728993952274 35
0.006166724022477865 36
0.006250859936699271 37
0.006280182162299752 38
0.00633541215211153 39
0.00638192193582654 40
0.00662301410920918 41
0.006770128151401877 42
0.006802289979532361 43
0.006816278910264373 44
0.0068529220297932625 45
0.00700338208116591 46
0.007222823100164533 47
0.007233731914311647 48
0.007250447059050202 49
0.007297213887795806 50
0.00734965899027884 51
0.007448174059391022 52
0.007576993899419904 53
0.007601185934618115 54
0.007678270107135177 55
0.007767690112814307 56
0.007896448019891977 57
0.00796105107292533 58
0.007963292999193072 59
0.008191571105271578 60
0.008202585158869624 61
0.00820310809649527 62
0.008291599806398153 63
0.00831648800522089 64
0.008351263822987676 65
0.00839767511934042 66
0.008405395084992051 67
0.008562350878491998 68
0.008588078198954463 69
0.00867280992679298 70
0.008787404978647828 71
0.008937025908380747 72
0.008975411066785455 73
0.008976644836366177 74
0.009051547152921557 75
0.009193995036184788 76
0.009562266059219837 77
0.009621612960472703 78
0.009640976088121533 79
0.009718046989291906 80
0.010069882031530142 81
0.010171507950872183 82
0.010323512833565474 83
0.010343731148168445 84
0.010361782973632216 85
0.010439496953040361 86
0.01059785601682961 87
0.011559058912098408 88
0.011729686986654997 89
0.011813067132607102 90
0.011824707966297865 91
0.011928164167329669 92
0.012047718977555633 93
0.01232506101951003 94
0.013027091976255178 95
0.013068589847534895 96
0.013098865980282426 97
0.01336513482965529 98
0.01370110409334302 99
0.014094679849222302 100
0.014192036120221019 101
0.014200173085555434 102
0.014260318828746676 103
0.014498620992526412 104
0.014668282121419907 105
0.0147912020329386 106
0.014819110976532102 107
0.01484654494561255 108
0.014956013998016715 109
0.015068408800289035 110
0.01555683696642518 111
0.015574577962979674 112
0.016074650920927525 113
0.016077199950814247 114
0.01613997109234333 115
0.016270911088213325 116
0.016283043194562197 117
0.01671535987406969 118
0.016921170987188816 119
0.017182938987389207 120
0.01718418998643756 121
0.017185149947181344 122
0.017577170161530375 123
0.017728177830576897 124
0.018267326056957245 125
0.01872317516244948 126
0.019011246971786022 127
0.01913960906676948 128
0.019306020811200142 129
0.01957657211460173 130
0.01957838307134807 131
0.019668169086799026 132
0.01976577495224774 133
0.01998020801693201 134
0.0200802821200341 135
0.020297048147767782 136
0.02043100679293275 137
0.02074805600568652 138
0.020864076912403107 139
0.02095719799399376 140
0.021810212871059775 141
0.02192601189017296 142
0.02198273898102343 143
0.022211560979485512 144
0.022419844986870885 145
0.023105179890990257 146
0.023995943134650588 147
0.02483890694566071 148
0.02613334497436881 149
0.026269028894603252 150
0.02630891092121601 151
0.026540299179032445 152
0.027952183969318867 153
0.028442084090784192 154
0.02874235506169498 155
0.029018640983849764 156
0.029243704164400697 157
0.029397542821243405 158
0.029567033983767033 159
0.029740193160250783 160
0.02975356997922063 161
0.029836355010047555 162
0.03021390689536929 163
0.031287582125514746 164
0.03157788794487715 165
0.03324102587066591 166
0.03362352214753628 167
0.035224983002990484 168
0.0372862599324435 169
0.0375127240549773 170
0.03777234093286097 171
0.037821919890120625 172
0.0395895941182971 173
0.0417021110188216 174
0.04326057014986873 175
0.0442274110391736 176
0.045008294051513076 177
0.04557986301369965 178
0.04569081496447325 179
0.04628056101500988 180
0.04701995383948088 181
0.04946043295785785 182
0.04953814181499183 183
0.049798875115811825 184
0.0500881508924067 185
0.05129194096662104 186
0.05166188790462911 187
0.052343344083055854 188
0.053247126983478665 189
0.05484318803064525 190
0.05553233786486089 191
0.05850244499742985 192
0.059251222060993314 193
0.06410722993314266 194
0.07384248287416995 195
0.07706821197643876 196
0.08489266410470009 197
0.08627650886774063 198
0.08650817186571658 199
0.08835897501558065 200
0.09058020799420774 201
0.10585190891288221 202
0.10689268005080521 203
0.10725512588396668 204
0.10807031509466469 205
0.11315445206128061 206
0.11776273814029992 207
0.1215737177990377 208
0.12371286284178495 209
0.1304878080263734 210
0.1374950020108372 211
0.1518212929368019 212
0.1683364030905068 213
0.17343425401486456 214
0.18120801984332502 215
0.19988142419606447 216
0.22774501820094883 217
0.2951387269422412 218
0.3231575710233301 219
0.375414903042838 220
0.5242167499382049 221
0.615991961909458 222
0.6440359819680452 223
2.280933625996113 224
2.516370008001104 225
3.872702924069017 226
5.253068079939112 227
28.146293302066624 228
31.000926058040932 229
32.64391824696213 230
44.01165317092091 231
44.51608886499889 232
45.11818745592609 233
130.0722127549816 234
3600 234

